Crossing a topological phase transition with a quantum computer

Quantum computers promise to perform computations beyond the reach of modern computers with profound implications for scientific research. Due to remarkable technological advances, small scale devices are now becoming available for use. One of the most apparent applications for such a device is the study of complex many-body quantum systems, where classical computers are unable to deal with the generic exponential complexity of quantum states. Even zero-temperature equilibrium phases of matter and the transitions between them have yet to be fully classified, with topologically protected phases presenting major difficulties. We construct and measure a continuously parametrized family of states crossing a symmetry protected topological phase transition on the IBM Q quantum computers. We present two complementary methods for measuring string order parameters that reveal the transition, and additionally analyse the effects of noise in the device using simple error models. The simulation that we perform is easily scalable and is a practical demonstration of the utility of near-term quantum computers for the study of quantum phases of matter and their transitions.

==> data_2021-10-25/real_data_N5_SO2_backend_ibmq_toronto_mitigated_2021-10-25.txt <==
g	sop
-1.0	-0.0030573559985324693
-0.9166666666666666	-0.02262443438914027
-0.8333333333333334	0.004035709918062859
-0.75	0.017123287671232876
-0.6666666666666667	0.002080019576654839
-0.5833333333333334	0.015170051382432102
-0.5	0.0006114711997064938
-0.41666666666666674	0.004647749510763209
-0.33333333333333337	-0.007459948636419225
-0.25	-0.007585025691216051
-0.16666666666666674	-0.011252446183953033
-0.08333333333333337	-0.006237006237006237
0.0	-0.005747829277241042
0.08333333333333326	0.2395744160450043
0.16666666666666652	0.4246575342465753
0.25	0.5532461181073481
0.33333333333333326	0.6246025923208608
0.4166666666666665	0.6839017235056839
0.5	0.7349957217944016
0.5833333333333333	0.7639872953823601
0.6666666666666665	0.7945774303859306
0.75	0.7962872496336102
0.8333333333333333	0.8153620710709488
0.9166666666666665	0.8177598631977525
1.0	0.8343715646757054


==> data_2021-10-25/real_data_N5_SO2_int_backend_ibmq_toronto_2021-10-25.txt <==
g	sop
-1.0	0.024169921875
-0.9166666666666666	0.011962890625
-0.8333333333333334	0.04345703125
-0.75	0.0078125
-0.6666666666666667	0.033447265625
-0.5833333333333334	0.01708984375
-0.5	0.013916015625
-0.41666666666666674	-0.017578125
-0.33333333333333337	0.02734375
-0.25	0.012939453125
-0.16666666666666674	0.021728515625
-0.08333333333333337	0.011474609375
0.0	0.031982421875
0.08333333333333326	0.273193359375
0.16666666666666652	0.431396484375
0.25	0.56005859375
0.33333333333333326	0.654296875
0.4166666666666665	0.732666015625
0.5	0.774658203125
0.5833333333333333	0.81005859375
0.6666666666666665	0.828125
0.75	0.841796875
0.8333333333333333	0.85400390625
0.9166666666666665	0.84375
1.0	0.864501953125


==> data_2021-10-25/real_data_N5_energy_backend_ibmq_toronto_mitigated_2021-10-25.txt <==
g	energy
-1.0	-3.740926310644018
-0.9166666666666666	-3.3769972718426637
-0.8333333333333334	-3.1211134063069985
-0.75	-2.861418323403914
-0.6666666666666667	-2.6577792137130274
-0.5833333333333334	-2.4574322537482463
-0.5	-2.3009079382779265
-0.41666666666666674	-2.195660132694348
-0.33333333333333337	-2.090547233980694
-0.25	-2.011519603441658
-0.16666666666666674	-1.96515898524194
-0.08333333333333337	-1.9439353130324917
0.0	-1.909056696466565
0.08333333333333326	-1.9632244517711224
0.16666666666666652	-1.9906118928439733
0.25	-2.1492334216902838
0.33333333333333326	-2.298547910420264
0.4166666666666665	-2.3433011156062604
0.5	-2.5099652659703935
0.5833333333333333	-2.664642395115497
0.6666666666666665	-2.8668487035978374
0.75	-3.03058707112445
0.8333333333333333	-3.3372845116737992
0.9166666666666665	-3.6032725118034574
1.0	-3.8798094540124586


==> data_2021-10-25/real_data_N6_SO2_backend_ibmq_toronto_mitigated_2021-10-25.txt <==
g	sop
-1.0	-0.019723141002082566
-0.9166666666666666	-0.0036755697133055622
-0.8333333333333334	-0.01127727384162785
-0.75	0.0036746692797648213
-0.6666666666666667	0.017883390494855465
-0.5833333333333334	-0.001592942041416493
-0.5	-0.0073511394266111245
-0.41666666666666674	0.010177805027590435
-0.33333333333333337	0.028669443763783387
-0.25	0.003063350079647102
-0.16666666666666674	0.02022306655227356
-0.08333333333333337	0.010417943375413654
0.0	-0.0064943021688518565
0.08333333333333326	0.18063725490196078
0.16666666666666652	0.30368736983951977
0.25	0.41300355087547447
0.33333333333333326	0.519402619659689
0.4166666666666665	0.5738747553816047
0.5	0.6025437201907791
0.5833333333333333	0.636763627474945
0.6666666666666665	0.6457798949554171
0.75	0.6542878084534571
0.8333333333333333	0.6779868067432201
0.9166666666666665	0.69366068156834
1.0	0.693904971295957


==> data_2021-10-25/real_data_N6_SO2_int_backend_ibmq_toronto_2021-10-25.txt <==
g	sop
-1.0	0.013671875
-0.9166666666666666	0.03369140625
-0.8333333333333334	0.042724609375
-0.75	0.03759765625
-0.6666666666666667	0.0419921875
-0.5833333333333334	0.03759765625
-0.5	0.018798828125
-0.41666666666666674	0.039794921875
-0.33333333333333337	0.0322265625
-0.25	0.02685546875
-0.16666666666666674	0.0166015625
-0.08333333333333337	0.022216796875
0.0	0.04541015625
0.08333333333333326	0.268310546875
0.16666666666666652	0.45654296875
0.25	0.56396484375
0.33333333333333326	0.635986328125
0.4166666666666665	0.686279296875
0.5	0.713623046875
0.5833333333333333	0.7548828125
0.6666666666666665	0.76318359375
0.75	0.76806640625
0.8333333333333333	0.780029296875
0.9166666666666665	0.777587890625
1.0	0.73388671875


==> data_2021-10-25/real_data_N6_energy_backend_ibmq_toronto_mitigated_2021-10-25.txt <==
g	energy
-1.0	-6.905239221924875
-0.9166666666666666	-6.339882439016927
-0.8333333333333334	-5.836417096010443
-0.75	-5.374173545727168
-0.6666666666666667	-4.981529551448884
-0.5833333333333334	-4.6739394172607795
-0.5	-4.366815594486346
-0.41666666666666674	-4.095902361045752
-0.33333333333333337	-3.976777253708259
-0.25	-3.8872644551585624
-0.16666666666666674	-3.789705541763449
-0.08333333333333337	-3.828716113324707
0.0	-3.878071056670017
0.08333333333333326	-3.874979401655543
0.16666666666666652	-3.9970478725351914
0.25	-4.055895963926295
0.33333333333333326	-4.222213105115008
0.4166666666666665	-4.454023152002516
0.5	-4.704145734427817
0.5833333333333333	-5.106960432973306
0.6666666666666665	-5.466561133630285
0.75	-5.9064058064136695
0.8333333333333333	-6.422832885638484
0.9166666666666665	-6.99852298884575
1.0	-7.523146451691706


==> data_2021-10-25/real_data_N7_SO1_backend_ibmq_toronto_mitigated_2021-10-25.txt <==
g	sop
-1.0	0.5967503692762186
-0.9166666666666666	0.5869110591708697
-0.8333333333333334	0.5521396950319725
-0.75	0.562768965941227
-0.6666666666666667	0.4940381069452981
-0.5833333333333334	0.4971709717097171
-0.5	0.4380226266601082
-0.41666666666666674	0.3943939021391689
-0.33333333333333337	0.343503937007874
-0.25	0.2721230769230769
-0.16666666666666674	0.2036877688998156
-0.08333333333333337	0.15222194942302972
0.0	0.005883795047805835
0.08333333333333326	-0.020247883175849798
0.16666666666666652	-0.008364083640836408
0.25	0.011318897637795276
0.33333333333333326	-0.0004921259842519685
0.4166666666666665	-0.004058541384823515
0.5	-0.011923786109403811
0.5833333333333333	-0.014396456256921373
0.6666666666666665	-0.022758026817566737
0.75	-0.0112
0.8333333333333333	-0.023124231242312422
0.9166666666666665	-0.0024600246002460025
1.0	-0.03113846153846154


==> data_2021-10-25/real_data_N7_SO1_int_backend_ibmq_toronto_2021-10-25.txt <==
g	sop
-1.0	0.66796875
-0.9166666666666666	0.6767578125
-0.8333333333333334	0.67822265625
-0.75	0.671875
-0.6666666666666667	0.649169921875
-0.5833333333333334	0.626953125
-0.5	0.60400390625
-0.41666666666666674	0.553955078125
-0.33333333333333337	0.51123046875
-0.25	0.411376953125
-0.16666666666666674	0.324462890625
-0.08333333333333337	0.219482421875
0.0	0.007080078125
0.08333333333333326	0.028564453125
0.16666666666666652	0.03662109375
0.25	0.009033203125
0.33333333333333326	0.01416015625
0.4166666666666665	0.014404296875
0.5	0.01953125
0.5833333333333333	0.010009765625
0.6666666666666665	0.00439453125
0.75	0.026123046875
0.8333333333333333	0.0126953125
0.9166666666666665	0.004150390625
1.0	-0.034423828125


==> data_2021-10-25/real_data_N7_SO2_backend_ibmq_toronto_mitigated_2021-10-25.txt <==
g	sop
-1.0	-0.007996063476442368
-0.9166666666666666	0.00984009840098401
-0.8333333333333334	0.019192913385826772
-0.75	-0.0014752889107450208
-0.6666666666666667	0.019192913385826772
-0.5833333333333334	-0.007998031253845208
-0.5	-0.018204182041820418
-0.41666666666666674	-0.017474772335712527
-0.33333333333333337	-0.01489597439369691
-0.25	0.004181013280865716
-0.16666666666666674	0.02042322834645669
-0.08333333333333337	-0.0012300123001230013
0.0	0.021904996308146688
0.08333333333333326	0.01992619926199262
0.16666666666666652	0.056436739210623386
0.25	0.10685335298452468
0.33333333333333326	0.13882063882063883
0.4166666666666665	0.21933267909715407
0.5	0.23418342324668956
0.5833333333333333	0.2887962735964697
0.6666666666666665	0.3144746509919177
0.75	0.3389685164767855
0.8333333333333333	0.3822809593734704
0.9166666666666665	0.3776472028400049
1.0	0.4138099902056807


==> data_2021-10-25/real_data_N7_SO2_int_backend_ibmq_toronto_2021-10-25.txt <==
g	sop
-1.0	0.005615234375
-0.9166666666666666	0.007568359375
-0.8333333333333334	-0.009765625
-0.75	-0.005859375
-0.6666666666666667	0.015625
-0.5833333333333334	0.02001953125
-0.5	0.01611328125
-0.41666666666666674	-0.000732421875
-0.33333333333333337	0.018798828125
-0.25	0.01953125
-0.16666666666666674	0.02880859375
-0.08333333333333337	-0.0009765625
0.0	-0.015625
0.08333333333333326	0.16943359375
0.16666666666666652	0.309326171875
0.25	0.385986328125
0.33333333333333326	0.46240234375
0.4166666666666665	0.508056640625
0.5	0.538818359375
0.5833333333333333	0.54150390625
0.6666666666666665	0.55126953125
0.75	0.5302734375
0.8333333333333333	0.5263671875
0.9166666666666665	0.540771484375
1.0	0.569091796875


==> data_2021-10-25/real_data_N7_energy_backend_ibmq_toronto_mitigated_2021-10-25.txt <==
g	energy
-1.0	-9.423173178953752
-0.9166666666666666	-8.603790915894642
-0.8333333333333334	-7.775870891525123
-0.75	-7.212091315163798
-0.6666666666666667	-6.8165047688363805
-0.5833333333333334	-6.354744591847923
-0.5	-6.063456443711778
-0.41666666666666674	-5.782135976419514
-0.33333333333333337	-5.642452905667298
-0.25	-5.4810640382827565
-0.16666666666666674	-5.595020057854087
-0.08333333333333337	-5.568588069114805
0.0	-5.581435835285604
0.08333333333333326	-5.602186438877674
0.16666666666666652	-5.711528276944538
0.25	-5.822964804252734
0.33333333333333326	-6.1328627875148936
0.4166666666666665	-6.383311601377701
0.5	-6.581322316892664
0.5833333333333333	-7.006819033273423
0.6666666666666665	-7.516763069072578
0.75	-8.02311066051878
0.8333333333333333	-8.756256811192527
0.9166666666666665	-9.406330003524715
1.0	-10.056807051909892


==> data_2021-10-25/real_data_N8_SO1_backend_ibmq_toronto_mitigated_2021-10-25.txt <==
g	sop
-1.0	0.4422528222304925
-0.9166666666666666	0.4161090458488228
-0.8333333333333334	0.41478541304887123
-0.75	0.35847184321508313
-0.6666666666666667	0.3680684778563454
-0.5833333333333334	0.3038948151823369
-0.5	0.2818924944265544
-0.41666666666666674	0.21548195013025678
-0.33333333333333337	0.16656331390301377
-0.25	0.12265905990326181
-0.16666666666666674	0.07204753651894033
-0.08333333333333337	-0.005946481665014866
0.0	-0.009361911800936191
0.08333333333333326	0.020792079207920793
0.16666666666666652	-0.001610305958132045
0.25	0.011779293242405457
0.33333333333333326	0.010398613518197574
0.4166666666666665	0.02109181141439206
0.5	-0.001982651796778191
0.5833333333333333	-0.023422976824885363
0.6666666666666665	-0.004335439118047814
0.75	-0.021919504643962848
0.8333333333333333	-0.001981178801386825
0.9166666666666665	0.0
1.0	0.04903417533432392


==> data_2021-10-25/real_data_N8_SO1_int_backend_ibmq_toronto_2021-10-25.txt <==
g	sop
-1.0	0.75341796875
-0.9166666666666666	0.739013671875
-0.8333333333333334	0.73486328125
-0.75	0.7353515625
-0.6666666666666667	0.70263671875
-0.5833333333333334	0.694091796875
-0.5	0.660400390625
-0.41666666666666674	0.594482421875
-0.33333333333333337	0.55078125
-0.25	0.45947265625
-0.16666666666666674	0.37744140625
-0.08333333333333337	0.25537109375
0.0	0.047607421875
0.08333333333333326	0.033203125
0.16666666666666652	0.045654296875
0.25	0.0537109375
0.33333333333333326	0.0263671875
0.4166666666666665	0.040771484375
0.5	0.04150390625
0.5833333333333333	0.0341796875
0.6666666666666665	0.0419921875
0.75	0.048583984375
0.8333333333333333	0.05419921875
0.9166666666666665	0.034912109375
1.0	0.01318359375


==> data_2021-10-25/real_data_N8_SO2_backend_ibmq_toronto_mitigated_2021-10-25.txt <==
g	sop
-1.0	-0.003714710252600297
-0.9166666666666666	0.025431087954348095
-0.8333333333333334	-0.009559279950341403
-0.75	-0.016503288249162428
-0.6666666666666667	0.019340441358789984
-0.5833333333333334	-0.004592280004964627
-0.5	-0.031137575983128645
-0.41666666666666674	-0.007688492063492063
-0.33333333333333337	0.012890431333663858
-0.25	0.007565422299392286
-0.16666666666666674	0.017213622291021673
-0.08333333333333337	0.005463123913583313
0.0	0.003472222222222222
0.08333333333333326	-0.04806739345887017
0.16666666666666652	-0.06199727756465784
0.25	-0.051475126527589184
0.33333333333333326	0.032736256948733784
0.4166666666666665	0.05731541969678294
0.5	0.07017975868012805
0.5833333333333333	0.12679867175009224
0.6666666666666665	0.16529230769230768
0.75	0.1530424093423479
0.8333333333333333	0.18260014745637748
0.9166666666666665	0.22485570428588972
1.0	0.24176094441711757


==> data_2021-10-25/real_data_N8_SO2_int_backend_ibmq_toronto_2021-10-25.txt <==
g	sop
-1.0	0.0224609375
-0.9166666666666666	0.0361328125
-0.8333333333333334	0.031005859375
-0.75	0.0224609375
-0.6666666666666667	0.0419921875
-0.5833333333333334	0.03125
-0.5	0.02099609375
-0.41666666666666674	0.034423828125
-0.33333333333333337	0.02734375
-0.25	0.0244140625
-0.16666666666666674	0.041015625
-0.08333333333333337	0.037109375
0.0	0.01171875
0.08333333333333326	0.232177734375
0.16666666666666652	0.352294921875
0.25	0.4658203125
0.33333333333333326	0.5361328125
0.4166666666666665	0.574462890625
0.5	0.603271484375
0.5833333333333333	0.632568359375
0.6666666666666665	0.644287109375
0.75	0.6494140625
0.8333333333333333	0.657958984375
0.9166666666666665	0.6611328125
1.0	0.646728515625


==> data_2021-10-25/real_data_N8_energy_backend_ibmq_toronto_mitigated_2021-10-25.txt <==
g	energy
-1.0	-11.803569378729915
-0.9166666666666666	-10.809319401936161
-0.8333333333333334	-10.078418557308561
-0.75	-9.32166317916504
-0.6666666666666667	-8.711607831407076
-0.5833333333333334	-8.235024786473256
-0.5	-7.9383926628034756
-0.41666666666666674	-7.639605273330435
-0.33333333333333337	-7.384411445666405
-0.25	-7.405670788651214
-0.16666666666666674	-7.396051134805941
-0.08333333333333337	-7.427161403148631
0.0	-7.404826854461913
0.08333333333333326	-7.366787869071728
0.16666666666666652	-7.347793568095673
0.25	-7.285087572297472
0.33333333333333326	-7.5866915951655205
0.4166666666666665	-7.729188503453602
0.5	-8.198754213920068
0.5833333333333333	-8.752033918990133
0.6666666666666665	-9.41789186009581
0.75	-9.894112489689215
0.8333333333333333	-10.90532521664841
0.9166666666666665	-11.72515310464003
1.0	-12.499754058042303


==> data_2021-10-25/real_data_N9_SO1_backend_ibmq_toronto_mitigated_2021-10-25.txt <==
g	sop
-1.0	0.13987158504343447
-0.9166666666666666	0.13220851170989675
-0.8333333333333334	0.10361324436610853
-0.75	0.09267187106522287
-0.6666666666666667	0.06900025182573659
-0.5833333333333334	0.027578390630902908
-0.5	0.009065726517250064
-0.41666666666666674	-0.0057963709677419355
-0.33333333333333337	-0.0492257333501196
-0.25	-0.07823899371069182
-0.16666666666666674	-0.07823684541002135
-0.08333333333333337	-0.07174158006760986
0.0	0.010822241572334867
0.08333333333333326	-0.0053877960155369
0.16666666666666652	0.015817223198594025
0.25	-0.01193617288604096
0.33333333333333326	0.0031363693388533434
0.4166666666666665	0.0022596033140848608
0.5	0.004259584064144325
0.5833333333333333	0.004261719729255453
0.6666666666666665	0.0008770830722967047
0.75	0.017245688577855536
0.8333333333333333	-0.0103970938243768
0.9166666666666665	-0.003879364284820423
1.0	-0.01901901901901902


==> data_2021-10-25/real_data_N9_SO1_int_backend_ibmq_toronto_2021-10-25.txt <==
g	sop
-1.0	0.730224609375
-0.9166666666666666	0.720947265625
-0.8333333333333334	0.703857421875
-0.75	0.709716796875
-0.6666666666666667	0.6982421875
-0.5833333333333334	0.6767578125
-0.5	0.64013671875
-0.41666666666666674	0.59619140625
-0.33333333333333337	0.5693359375
-0.25	0.491455078125
-0.16666666666666674	0.3857421875
-0.08333333333333337	0.23046875
0.0	0.064208984375
0.08333333333333326	0.056640625
0.16666666666666652	0.06005859375
0.25	0.06787109375
0.33333333333333326	0.039794921875
0.4166666666666665	0.057861328125
0.5	0.05908203125
0.5833333333333333	0.038330078125
0.6666666666666665	0.055419921875
0.75	0.042724609375
0.8333333333333333	0.043212890625
0.9166666666666665	0.047119140625
1.0	-0.001708984375


==> data_2021-10-25/real_data_N9_SO2_backend_ibmq_toronto_mitigated_2021-10-25.txt <==
g	sop
-1.0	-0.003905757843013733
-0.9166666666666666	-0.014354066985645933
-0.8333333333333334	-0.0035291152004033274
-0.75	-0.007051120624527827
-0.6666666666666667	-0.02418745275888133
-0.5833333333333334	0.004157742219982361
-0.5	0.0021429471826547334
-0.41666666666666674	0.012093726379440665
-0.33333333333333337	0.02798789712556732
-0.25	0.018782301777385605
-0.16666666666666674	-0.02542799597180262
-0.08333333333333337	0.028996469994957134
0.0	-0.007685523497543152
0.08333333333333326	-0.007679717990683621
0.16666666666666652	-0.04610373340015034
0.25	-0.02285500187336081
0.33333333333333326	-0.055071019187640166
0.4166666666666665	-0.011182902584493042
0.5	-0.012143742255266418
0.5833333333333333	-0.005826205528697162
0.6666666666666665	0.045746785361028684
0.75	0.06211333828260331
0.8333333333333333	0.08182941903584673
0.9166666666666665	0.055026585878570546
1.0	0.07791403443577356


==> data_2021-10-25/real_data_N9_SO2_int_backend_ibmq_toronto_2021-10-25.txt <==
g	sop
-1.0	0.034912109375
-0.9166666666666666	0.031982421875
-0.8333333333333334	0.0205078125
-0.75	0.02392578125
-0.6666666666666667	0.025146484375
-0.5833333333333334	0.03369140625
-0.5	0.038818359375
-0.41666666666666674	0.03564453125
-0.33333333333333337	0.0224609375
-0.25	0.01416015625
-0.16666666666666674	0.021728515625
-0.08333333333333337	0.023681640625
0.0	0.0185546875
0.08333333333333326	0.18798828125
0.16666666666666652	0.27685546875
0.25	0.37548828125
0.33333333333333326	0.461181640625
0.4166666666666665	0.48828125
0.5	0.516845703125
0.5833333333333333	0.536865234375
0.6666666666666665	0.5791015625
0.75	0.59033203125
0.8333333333333333	0.5966796875
0.9166666666666665	0.6162109375
1.0	0.607177734375


==> data_2021-10-25/real_data_N9_energy_backend_ibmq_toronto_mitigated_2021-10-25.txt <==
g	energy
-1.0	-13.085694955007781
-0.9166666666666666	-11.942723753842804
-0.8333333333333334	-10.95139102242555
-0.75	-10.340360442197383
-0.6666666666666667	-9.777630154298347
-0.5833333333333334	-9.33454709981715
-0.5	-9.033623912603726
-0.41666666666666674	-8.673239701372566
-0.33333333333333337	-8.60577981279754
-0.25	-8.666628838676047
-0.16666666666666674	-8.77129521427742
-0.08333333333333337	-8.954307604398208
0.0	-9.375483328485164
0.08333333333333326	-9.059798794831625
0.16666666666666652	-8.821090969150159
0.25	-8.870543186671698
0.33333333333333326	-8.800946602877797
0.4166666666666665	-9.059543995875059
0.5	-9.574697565208439
0.5833333333333333	-10.034371729372367
0.6666666666666665	-10.698374911282391
0.75	-11.24993288219532
0.8333333333333333	-12.304165528096958
0.9166666666666665	-13.338950564819303
1.0	-14.579462405549362


==> error_models/depolarization_qubits_so1.txt <==
qubits	error
7	0.045674050742515224
8	0.053751443758308315
9	0.061760469904288656
10	0.06970170783608004
11	0.07757573131157654
12	0.08538310923239834


==> error_models/depolarization_qubits_so1_int.txt <==
qubits	error
7	0.053751443758308065
8	0.06176046990428903
9	0.06970170783607954
10	0.07757573131157591
11	0.08538310923239871
12	0.0931244056850026


==> error_models/depolarization_qubits_so2.txt <==
qubits	error
7	0.049721329467573266
8	0.05776446640877028
9	0.06573952642278658
10	0.07364708571117812
11	0.08148771559854241
12	0.08926198257380161


==> error_models/depolarization_qubits_so2_int.txt <==
qubits	error
7	0.05776446640877003
8	0.06573952642278708
9	0.07364708571117937
10	0.08148771559854179
11	0.08926198257380186
12	0.09697044833112163


==> error_models/depolarization_rate_so1.txt <==
T	error
20.0	0.20844031891832462
32.0	0.1359233078025815
44.0	0.10080017998141666
56.0	0.08009248655554857
68.0	0.06643995908288879
80.0	0.05676280911812488
92.0	0.049545718271396325
104.0	0.043956555644644665
116.0	0.03950041048342336
128.0	0.03586450329418979
140.0	0.03284147019149736
151.99999999999997	0.030288407434584053
164.0	0.028103632069296433
176.0	0.02621281976519718
188.0	0.02456038388089085
199.99999999999997	0.023103920952957768


==> error_models/depolarization_rate_so1_int.txt <==
T	error
20.0	0.2413767487605211
32.0	0.1585731943984604
44.0	0.11800437368853725
56.0	0.09394993427671092
68.0	0.07803682816210158
80.0	0.06673165101643733
92.0	0.0582866478800242
104.0	0.0517385276103519
116.0	0.04651283059408981
128.0	0.042245754379294384
140.0	0.03869571432655436
151.99999999999997	0.035696002722056294
164.0	0.03312786845807088
176.0	0.03090443092140413
188.0	0.028960661256407255
199.99999999999997	0.027246919181598397


==> error_models/depolarization_rate_so2.txt <==
T	error
20.0	0.22508350203891958
32.0	0.14732345469667213
44.0	0.10944382072973938
56.0	0.08704750232244184
68.0	0.07225651367144717
80.0	0.061760469904289156
92.0	0.05392627788135554
104.0	0.0478554919483708
116.0	0.0430130435456826
128.0	0.03906042576881155
140.0	0.03577303520875211
151.99999999999997	0.03299598505611663
164.0	0.030619005293058818
176.0	0.02856145763559148
188.0	0.026763009426479717
199.99999999999997	0.025177621034259065


==> error_models/depolarization_rate_so2_int.txt <==
T	error
20.0	0.2573274167792183
32.0	0.16967451129671937
44.0	0.1264826375468091
56.0	0.10080017998141691
68.0	0.08378112834912269
80.0	0.07167649275483642
92.0	0.06262692131953432
104.0	0.05560572747658542
116.0	0.04999981860767204
128.0	0.04542052424224616
140.0	0.04160953447905327
151.99999999999997	0.03838848154091473
164.0	0.03563023841307039
176.0	0.033241753284818515
188.0	0.031153350601748786
199.99999999999997	0.029311824739154696


==> error_models/energy_dephasing_07.txt <==
g	energy
-1.0	-2.8
-0.98	-2.7447999999999997
-0.96	-2.6912
-0.94	-2.6391999999999998
-0.92	-2.5887999999999995
-0.9	-2.5399999999999996
-0.88	-2.4928
-0.86	-2.4472
-0.84	-2.4031999999999996
-0.8200000000000001	-2.3608000000000002
-0.8	-2.32
-0.78	-2.2808
-0.76	-2.2432
-0.74	-2.2072000000000003
-0.72	-2.1728
-0.7	-2.14
-0.6799999999999999	-2.1087999999999996
-0.6599999999999999	-2.0791999999999997
-0.64	-2.0512
-0.62	-2.0248
-0.6	-2.0
-0.5800000000000001	-1.9768
-0.56	-1.9552
-0.54	-1.9352
-0.52	-1.9167999999999998
-0.5	-1.9
-0.48	-1.8847999999999998
-0.45999999999999996	-1.8712
-0.43999999999999995	-1.8592
-0.42000000000000004	-1.8488000000000002
-0.4	-1.8399999999999999
-0.38	-1.8328
-0.36	-1.8272
-0.33999999999999997	-1.8232
-0.31999999999999995	-1.8208000000000002
-0.29999999999999993	-1.82
-0.28	-1.8207999999999998
-0.26	-1.8232
-0.24	-1.8272
-0.21999999999999997	-1.8328
-0.19999999999999996	-1.8399999999999999
-0.17999999999999994	-1.8487999999999998
-0.16000000000000003	-1.8592
-0.14	-1.8712
-0.12	-1.8847999999999998
-0.09999999999999998	-1.9
-0.07999999999999996	-1.9167999999999998
-0.05999999999999994	-1.9351999999999998
-0.040000000000000036	-1.9551999999999998
-0.020000000000000018	-1.9768
0.0	-2.0
0.020000000000000018	-1.9768
0.040000000000000036	-1.9551999999999998
0.06000000000000005	-1.9351999999999998
0.08000000000000007	-1.9168
0.10000000000000009	-1.9
0.1200000000000001	-1.8848
0.14000000000000012	-1.8711999999999998
0.15999999999999992	-1.8592
0.17999999999999994	-1.8487999999999998
0.19999999999999996	-1.8399999999999999
0.21999999999999997	-1.8328
0.24	-1.8272
0.26	-1.8232
0.28	-1.8207999999999998
0.30000000000000004	-1.8199999999999998
0.32000000000000006	-1.8207999999999998
0.3400000000000001	-1.8232
0.3600000000000001	-1.8272
0.3800000000000001	-1.8327999999999998
0.40000000000000013	-1.8399999999999999
0.41999999999999993	-1.8487999999999998
0.43999999999999995	-1.8592
0.45999999999999996	-1.8712
0.48	-1.8847999999999998
0.5	-1.9
0.52	-1.9167999999999998
0.54	-1.9352
0.56	-1.9552
0.5800000000000001	-1.9768
0.6000000000000001	-2.0
0.6200000000000001	-2.0248
0.6400000000000001	-2.0512
0.6600000000000001	-2.0791999999999997
0.6799999999999999	-2.1087999999999996
0.7	-2.14
0.72	-2.1728
0.74	-2.2072000000000003
0.76	-2.2432
0.78	-2.2808
0.8	-2.32
0.8200000000000001	-2.3608000000000002
0.8400000000000001	-2.4032000000000004
0.8600000000000001	-2.4472
0.8800000000000001	-2.4928000000000003
0.9000000000000001	-2.54
0.9199999999999999	-2.5887999999999995
0.94	-2.6391999999999998
0.96	-2.6912
0.98	-2.7447999999999997
1.0	-2.8


==> error_models/energy_dephasing_075.txt <==
g	energy
-1.0	-3.0
-0.98	-2.9407999999999994
-0.96	-2.8832
-0.94	-2.8272
-0.92	-2.7728
-0.9	-2.72
-0.88	-2.6688
-0.86	-2.6191999999999998
-0.84	-2.5711999999999997
-0.8200000000000001	-2.5248000000000004
-0.8	-2.48
-0.78	-2.4368000000000003
-0.76	-2.3952
-0.74	-2.3552
-0.72	-2.3168
-0.7	-2.28
-0.6799999999999999	-2.2447999999999997
-0.6599999999999999	-2.2112000000000003
-0.64	-2.1792000000000002
-0.62	-2.1487999999999996
-0.6	-2.1199999999999997
-0.5800000000000001	-2.0928
-0.56	-2.0672
-0.54	-2.0432
-0.52	-2.0208000000000004
-0.5	-2.0
-0.48	-1.9808
-0.45999999999999996	-1.9632
-0.43999999999999995	-1.9472
-0.42000000000000004	-1.9328000000000003
-0.4	-1.92
-0.38	-1.9088000000000003
-0.36	-1.8992
-0.33999999999999997	-1.8912000000000002
-0.31999999999999995	-1.8848
-0.29999999999999993	-1.88
-0.28	-1.8768
-0.26	-1.8752
-0.24	-1.8752
-0.21999999999999997	-1.8767999999999998
-0.19999999999999996	-1.88
-0.17999999999999994	-1.8847999999999998
-0.16000000000000003	-1.8912
-0.14	-1.8992
-0.12	-1.9087999999999998
-0.09999999999999998	-1.92
-0.07999999999999996	-1.9327999999999999
-0.05999999999999994	-1.9471999999999996
-0.040000000000000036	-1.9631999999999998
-0.020000000000000018	-1.9808
0.0	-2.0
0.020000000000000018	-1.9808
0.040000000000000036	-1.9631999999999998
0.06000000000000005	-1.9471999999999998
0.08000000000000007	-1.9328
0.10000000000000009	-1.92
0.1200000000000001	-1.9088
0.14000000000000012	-1.8991999999999998
0.15999999999999992	-1.8912
0.17999999999999994	-1.8847999999999998
0.19999999999999996	-1.88
0.21999999999999997	-1.8767999999999998
0.24	-1.8752
0.26	-1.8752
0.28	-1.8768
0.30000000000000004	-1.88
0.32000000000000006	-1.8847999999999998
0.3400000000000001	-1.8912
0.3600000000000001	-1.8992
0.3800000000000001	-1.9087999999999998
0.40000000000000013	-1.92
0.41999999999999993	-1.9327999999999999
0.43999999999999995	-1.9472
0.45999999999999996	-1.9632
0.48	-1.9808
0.5	-2.0
0.52	-2.0208000000000004
0.54	-2.0432
0.56	-2.0672
0.5800000000000001	-2.0928
0.6000000000000001	-2.12
0.6200000000000001	-2.1488
0.6400000000000001	-2.1792000000000002
0.6600000000000001	-2.2112
0.6799999999999999	-2.2447999999999997
0.7	-2.28
0.72	-2.3168
0.74	-2.3552
0.76	-2.3952
0.78	-2.4368000000000003
0.8	-2.48
0.8200000000000001	-2.5248000000000004
0.8400000000000001	-2.5712
0.8600000000000001	-2.6192000000000006
0.8800000000000001	-2.6688
0.9000000000000001	-2.7200000000000006
0.9199999999999999	-2.7728
0.94	-2.8272
0.96	-2.8832
0.98	-2.9407999999999994
1.0	-3.0


==> error_models/energy_dephasing_08.txt <==
g	energy
-1.0	-3.2
-0.98	-3.1368
-0.96	-3.0752000000000006
-0.94	-3.0152
-0.92	-2.9568000000000003
-0.9	-2.9
-0.88	-2.8448
-0.86	-2.7912000000000003
-0.84	-2.7392000000000003
-0.8200000000000001	-2.6888000000000005
-0.8	-2.6400000000000006
-0.78	-2.5928
-0.76	-2.5472000000000006
-0.74	-2.5032
-0.72	-2.4608000000000003
-0.7	-2.4200000000000004
-0.6799999999999999	-2.3808000000000002
-0.6599999999999999	-2.3432
-0.64	-2.3072
-0.62	-2.2728
-0.6	-2.2399999999999998
-0.5800000000000001	-2.2088
-0.56	-2.1792000000000002
-0.54	-2.1512000000000002
-0.52	-2.1248000000000005
-0.5	-2.0999999999999996
-0.48	-2.0768
-0.45999999999999996	-2.0552
-0.43999999999999995	-2.0352
-0.42000000000000004	-2.0168000000000004
-0.4	-2.0
-0.38	-1.9848000000000003
-0.36	-1.9712
-0.33999999999999997	-1.9592
-0.31999999999999995	-1.9488
-0.29999999999999993	-1.94
-0.28	-1.9327999999999999
-0.26	-1.9272
-0.24	-1.9232
-0.21999999999999997	-1.9208
-0.19999999999999996	-1.92
-0.17999999999999994	-1.9207999999999998
-0.16000000000000003	-1.9232
-0.14	-1.9272
-0.12	-1.9327999999999999
-0.09999999999999998	-1.94
-0.07999999999999996	-1.9487999999999999
-0.05999999999999994	-1.9591999999999996
-0.040000000000000036	-1.9711999999999998
-0.020000000000000018	-1.9848
0.0	-2.0
0.020000000000000018	-1.9848
0.040000000000000036	-1.9711999999999998
0.06000000000000005	-1.9591999999999998
0.08000000000000007	-1.9488
0.10000000000000009	-1.94
0.1200000000000001	-1.9328
0.14000000000000012	-1.9271999999999998
0.15999999999999992	-1.9232
0.17999999999999994	-1.9207999999999998
0.19999999999999996	-1.92
0.21999999999999997	-1.9208
0.24	-1.9232
0.26	-1.9272
0.28	-1.9327999999999999
0.30000000000000004	-1.9400000000000002
0.32000000000000006	-1.9487999999999999
0.3400000000000001	-1.9592000000000005
0.3600000000000001	-1.9712
0.3800000000000001	-1.9848000000000001
0.40000000000000013	-2.0000000000000004
0.41999999999999993	-2.0168
0.43999999999999995	-2.0352
0.45999999999999996	-2.0552
0.48	-2.0768
0.5	-2.0999999999999996
0.52	-2.1248000000000005
0.54	-2.1512000000000002
0.56	-2.1792000000000002
0.5800000000000001	-2.2088
0.6000000000000001	-2.24
0.6200000000000001	-2.2728
0.6400000000000001	-2.3072000000000004
0.6600000000000001	-2.3432000000000004
0.6799999999999999	-2.3808000000000002
0.7	-2.4200000000000004
0.72	-2.4608000000000003
0.74	-2.5032
0.76	-2.5472000000000006
0.78	-2.5928
0.8	-2.6400000000000006
0.8200000000000001	-2.6888000000000005
0.8400000000000001	-2.7392000000000003
0.8600000000000001	-2.7912000000000003
0.8800000000000001	-2.8448000000000007
0.9000000000000001	-2.9000000000000004
0.9199999999999999	-2.9568
0.94	-3.0152
0.96	-3.0752000000000006
0.98	-3.1368
1.0	-3.2


==> error_models/energy_dephasing_085.txt <==
g	energy
-1.0	-3.4
-0.98	-3.3327999999999998
-0.96	-3.2672000000000003
-0.94	-3.2032
-0.92	-3.1408
-0.9	-3.08
-0.88	-3.0208
-0.86	-2.9631999999999996
-0.84	-2.9072
-0.8200000000000001	-2.8528000000000002
-0.8	-2.8
-0.78	-2.7488
-0.76	-2.6992
-0.74	-2.6512
-0.72	-2.6047999999999996
-0.7	-2.56
-0.6799999999999999	-2.5167999999999995
-0.6599999999999999	-2.4752
-0.64	-2.4352
-0.62	-2.3968
-0.6	-2.3599999999999994
-0.5800000000000001	-2.3248
-0.56	-2.2912
-0.54	-2.2592000000000003
-0.52	-2.2288
-0.5	-2.1999999999999997
-0.48	-2.1728
-0.45999999999999996	-2.1471999999999998
-0.43999999999999995	-2.1232
-0.42000000000000004	-2.1008000000000004
-0.4	-2.08
-0.38	-2.0608000000000004
-0.36	-2.0432
-0.33999999999999997	-2.0272
-0.31999999999999995	-2.0128
-0.29999999999999993	-2.0
-0.28	-1.9888
-0.26	-1.9792
-0.24	-1.9712
-0.21999999999999997	-1.9647999999999999
-0.19999999999999996	-1.96
-0.17999999999999994	-1.9567999999999999
-0.16000000000000003	-1.9551999999999998
-0.14	-1.9551999999999998
-0.12	-1.9567999999999999
-0.09999999999999998	-1.96
-0.07999999999999996	-1.9647999999999999
-0.05999999999999994	-1.9711999999999996
-0.040000000000000036	-1.9791999999999998
-0.020000000000000018	-1.9888
0.0	-2.0
0.020000000000000018	-1.9888
0.040000000000000036	-1.9791999999999998
0.06000000000000005	-1.9711999999999998
0.08000000000000007	-1.9648
0.10000000000000009	-1.96
0.1200000000000001	-1.9568
0.14000000000000012	-1.9551999999999998
0.15999999999999992	-1.9552
0.17999999999999994	-1.9567999999999999
0.19999999999999996	-1.96
0.21999999999999997	-1.9647999999999999
0.24	-1.9712
0.26	-1.9792
0.28	-1.9888
0.30000000000000004	-2.0
0.32000000000000006	-2.0128
0.3400000000000001	-2.0272
0.3600000000000001	-2.0431999999999997
0.3800000000000001	-2.0608
0.40000000000000013	-2.08
0.41999999999999993	-2.1008
0.43999999999999995	-2.1232
0.45999999999999996	-2.1471999999999998
0.48	-2.1728
0.5	-2.1999999999999997
0.52	-2.2288
0.54	-2.2592000000000003
0.56	-2.2912
0.5800000000000001	-2.3248
0.6000000000000001	-2.36
0.6200000000000001	-2.3968000000000003
0.6400000000000001	-2.4352
0.6600000000000001	-2.4752
0.6799999999999999	-2.5167999999999995
0.7	-2.56
0.72	-2.6047999999999996
0.74	-2.6512
0.76	-2.6992
0.78	-2.7488
0.8	-2.8
0.8200000000000001	-2.8528000000000002
0.8400000000000001	-2.9072
0.8600000000000001	-2.9632000000000005
0.8800000000000001	-3.020800000000001
0.9000000000000001	-3.0800000000000005
0.9199999999999999	-3.1407999999999996
0.94	-3.2032
0.96	-3.2672000000000003
0.98	-3.3327999999999998
1.0	-3.4


==> error_models/energy_dephasing_09.txt <==
g	energy
-1.0	-3.6
-0.98	-3.5288
-0.96	-3.4592
-0.94	-3.3911999999999995
-0.92	-3.3247999999999998
-0.9	-3.2600000000000002
-0.88	-3.1968
-0.86	-3.1352
-0.84	-3.0752
-0.8200000000000001	-3.0168000000000004
-0.8	-2.9600000000000004
-0.78	-2.9048000000000003
-0.76	-2.8512000000000004
-0.74	-2.7992
-0.72	-2.7487999999999997
-0.7	-2.7
-0.6799999999999999	-2.6528
-0.6599999999999999	-2.6072
-0.64	-2.5632
-0.62	-2.5208000000000004
-0.6	-2.48
-0.5800000000000001	-2.4408
-0.56	-2.4032
-0.54	-2.3672000000000004
-0.52	-2.3328
-0.5	-2.3
-0.48	-2.2688
-0.45999999999999996	-2.2392
-0.43999999999999995	-2.2112
-0.42000000000000004	-2.1848
-0.4	-2.16
-0.38	-2.1368
-0.36	-2.1151999999999997
-0.33999999999999997	-2.0952
-0.31999999999999995	-2.0768
-0.29999999999999993	-2.06
-0.28	-2.0448
-0.26	-2.0312
-0.24	-2.0192
-0.21999999999999997	-2.0088
-0.19999999999999996	-2.0
-0.17999999999999994	-1.9927999999999997
-0.16000000000000003	-1.9871999999999999
-0.14	-1.9831999999999999
-0.12	-1.9808
-0.09999999999999998	-1.9799999999999998
-0.07999999999999996	-1.9808
-0.05999999999999994	-1.9831999999999996
-0.040000000000000036	-1.9871999999999999
-0.020000000000000018	-1.9928
0.0	-2.0
0.020000000000000018	-1.9928
0.040000000000000036	-1.9871999999999999
0.06000000000000005	-1.9831999999999999
0.08000000000000007	-1.9808000000000001
0.10000000000000009	-1.98
0.1200000000000001	-1.9808000000000001
0.14000000000000012	-1.9831999999999999
0.15999999999999992	-1.9872
0.17999999999999994	-1.9927999999999997
0.19999999999999996	-2.0
0.21999999999999997	-2.0088
0.24	-2.0192
0.26	-2.0312
0.28	-2.0448
0.30000000000000004	-2.06
0.32000000000000006	-2.0768
0.3400000000000001	-2.0952
0.3600000000000001	-2.1151999999999997
0.3800000000000001	-2.1368
0.40000000000000013	-2.16
0.41999999999999993	-2.1848
0.43999999999999995	-2.2112
0.45999999999999996	-2.2392
0.48	-2.2688
0.5	-2.3
0.52	-2.3328
0.54	-2.3672000000000004
0.56	-2.4032
0.5800000000000001	-2.4408
0.6000000000000001	-2.4800000000000004
0.6200000000000001	-2.5208000000000004
0.6400000000000001	-2.5632000000000006
0.6600000000000001	-2.6072
0.6799999999999999	-2.6528
0.7	-2.7
0.72	-2.7487999999999997
0.74	-2.7992
0.76	-2.8512000000000004
0.78	-2.9048000000000003
0.8	-2.9600000000000004
0.8200000000000001	-3.0168000000000004
0.8400000000000001	-3.0752000000000006
0.8600000000000001	-3.1352000000000007
0.8800000000000001	-3.1968000000000005
0.9000000000000001	-3.2600000000000007
0.9199999999999999	-3.3247999999999998
0.94	-3.3911999999999995
0.96	-3.4592
0.98	-3.5288
1.0	-3.6


==> error_models/gate_avg_100_qubits_so1.txt <==
qubits	error
7	0.07799470878063477
8	0.10386195231512586
9	0.10353804359339146
10	0.11789415013746415
11	0.1325200308551573
12	0.15971323172930377


==> error_models/gate_avg_100_qubits_so1_int.txt <==
qubits	error
7	0.15003918648554596
8	0.18939360422863027
9	0.19748951136311146
10	0.2423901921367284
11	0.24621079097592968
12	0.28616711363864583


==> error_models/gate_avg_100_qubits_so1_int_sem.txt <==
qubits	sem
7	0.005996767363990116
8	0.006122267090769398
9	0.006387420060883877
10	0.006408965929216708
11	0.007483085946840347
12	0.006960061804254918


==> error_models/gate_avg_100_qubits_so1_sem.txt <==
qubits	sem
7	0.005418154788006739
8	0.005488447920031572
9	0.0053353185650524635
10	0.005458988768104965
11	0.006259861172474712
12	0.00625444274687432


==> error_models/gate_avg_100_qubits_so2.txt <==
qubits	error
7	0.09143127268218362
8	0.10865131865795885
9	0.1294456046903013
10	0.14293426150547442
11	0.1459765703038394
12	0.1744435162657084


==> error_models/gate_avg_100_qubits_so2_int.txt <==
qubits	error
7	0.16612349235573265
8	0.2031894318816444
9	0.23376618898500495
10	0.2641805946428583
11	0.25332532420694515
12	0.3132951167692424


==> error_models/gate_avg_100_qubits_so2_int_sem.txt <==
qubits	sem
7	0.005666772658437981
8	0.007110757336812291
9	0.006439101349499517
10	0.007820629024649542
11	0.0063660898008668365
12	0.00836877571389184


==> error_models/gate_avg_100_qubits_so2_sem.txt <==
qubits	sem
7	0.0044361923636463945
8	0.004949170516350425
9	0.004905311937862332
10	0.005326321654887894
11	0.004177981944675333
12	0.004971919762621782


==> error_models/gate_avg_100_rate_so1.txt <==
rate	error
0.0	4.996003610813204e-16
0.01	0.008768175848017675
0.02	0.020482315997606745
0.03	0.03331532094055906
0.04	0.05995045995991126
0.05	0.0782680245432827
0.06	0.09812806041863058
0.07	0.15966678023987513
0.08	0.18405801795725993
0.09	0.24261177201364806
0.1	0.26671998053392965


==> error_models/gate_avg_100_rate_so1_int.txt <==
rate	error
0.0	3.7470027081099033e-16
0.01	0.010640406339737922
0.02	0.02757414969265233
0.03	0.05851364762250943
0.04	0.10407503004119346
0.05	0.16141084349761603
0.06	0.2151898143591867
0.07	0.2832918378446677
0.08	0.3531662185742464
0.09	0.4231860595202974
0.1	0.5040283863944599


==> error_models/gate_avg_100_rate_so1_int_sem.txt <==
rate	sem
0.0	2.1094237467877973e-16
0.01	0.001028923486755453
0.02	0.0023704554541925113
0.03	0.003238148373829853
0.04	0.005072027809718521
0.05	0.006117463176480455
0.06	0.008003788340219992
0.07	0.009013364702213197
0.08	0.009991601692346067
0.09	0.011177069200659018
0.1	0.014016777729010032


==> error_models/gate_avg_100_rate_so1_sem.txt <==
rate	sem
0.0	2.220446049250313e-16
0.01	0.0009533187412991122
0.02	0.0018141010580503456
0.03	0.0026423428052961763
0.04	0.004117462743449524
0.05	0.004691296635163519
0.06	0.005835680373536059
0.07	0.007302633780399759
0.08	0.00979889424506004
0.09	0.010713528257033528
0.1	0.011407206756853725


==> error_models/gate_avg_100_rate_so2.txt <==
rate	error
0.0	3.7470027081099033e-16
0.01	0.0070398608087130325
0.02	0.019462752110649607
0.03	0.036530958509655126
0.04	0.0651611778170411
0.05	0.0883085633799265
0.06	0.1263795191179182
0.07	0.1699432575310838
0.08	0.23142253932191573
0.09	0.26756771136875973
0.1	0.3241973349712108


==> error_models/gate_avg_100_rate_so2_int.txt <==
rate	error
0.0	3.7470027081099033e-16
0.01	0.009973894644074282
0.02	0.03006596538596878
0.03	0.06655056932507802
0.04	0.12124647114837853
0.05	0.18655388464484848
0.06	0.2567820579297863
0.07	0.313079708999687
0.08	0.36064394180181447
0.09	0.4753355324341658
0.1	0.572767791218223


==> error_models/gate_avg_100_rate_so2_int_sem.txt <==
rate	sem
0.0	2.1094237467877973e-16
0.01	0.0008531751464248179
0.02	0.0016907228958705043
0.03	0.002615702616337645
0.04	0.004310545594756975
0.05	0.006900480262380026
0.06	0.008596421572961949
0.07	0.010518875202318402
0.08	0.010440010092271985
0.09	0.013922011963364785
0.1	0.013536008265280489


==> error_models/gate_avg_100_rate_so2_sem.txt <==
rate	sem
0.0	2.1094237467877973e-16
0.01	0.0007387406322743456
0.02	0.0015465963364474883
0.03	0.002861648706996659
0.04	0.0035980501737172383
0.05	0.004869281845140143
0.06	0.00587841118679746
0.07	0.006918013818062086
0.08	0.009440495756699219
0.09	0.008780517695942415
0.1	0.01080925956027062


==> error_models/measure_qubits_so1.txt <==
qubits	error
7	0.2660959776
8	0.31013021894400006
9	0.35152240580735983
10	0.390431061458918
11	0.4270051977713824
12	0.46138488590509946


==> error_models/measure_qubits_so1_int.txt <==
qubits	error
7	0.05999999999999989
8	0.05999999999999964
9	0.06000000000000014
10	0.05999999999999989
11	0.05999999999999939
12	0.060000000000000386


==> error_models/measure_qubits_so2.txt <==
qubits	error
7	0.2660959776000001
8	0.31013021894400017
9	0.35152240580735983
10	0.3904310614589186
11	0.4270051977713837
12	0.4613848859051025


==> error_models/measure_qubits_so2_int.txt <==
qubits	error
7	0.06000000000000014
8	0.06000000000000001
9	0.060000000000000386
10	0.06000000000000001
11	0.05999999999999951
12	0.060000000000000636


==> error_models/measure_rate_so1.txt <==
rate	error
0.0	1.249000902703301e-16
0.004	0.039365099552767624
0.008	0.07748063336857595
0.012	0.11437658908262388
0.016	0.15008247067443192
0.02	0.1846273023999999
0.024	0.21803963272396798
0.028	0.2503475382517759
0.032	0.28157862766182373
0.036000000000000004	0.3117600456376319
0.04	0.3409184768
0.044	0.3690801496391679
0.048	0.3962708404469759
0.052000000000000005	0.4225158772490241
0.056	0.4478401437368319
0.06	0.47226808319999986


==> error_models/measure_rate_so1_int.txt <==
rate	error
0.0	0.0
0.004	0.007999999999999827
0.008	0.015999999999999903
0.012	0.02399999999999998
0.016	0.03199999999999968
0.02	0.03999999999999988
0.024	0.04799999999999971
0.028	0.055999999999999786
0.032	0.06399999999999986
0.036000000000000004	0.07199999999999994
0.04	0.08000000000000002
0.044	0.08799999999999984
0.048	0.0959999999999998
0.052000000000000005	0.10399999999999987
0.056	0.11199999999999995
0.06	0.1199999999999999


==> error_models/measure_rate_so2.txt <==
rate	error
0.0	1.249000902703301e-16
0.004	0.039365099552768
0.008	0.07748063336857583
0.012	0.11437658908262413
0.016	0.15008247067443203
0.02	0.18462730240000003
0.024	0.21803963272396798
0.028	0.25034753825177614
0.032	0.28157862766182423
0.036000000000000004	0.3117600456376317
0.04	0.34091847679999987
0.044	0.3690801496391679
0.048	0.3962708404469759
0.052000000000000005	0.4225158772490243
0.056	0.4478401437368321
0.06	0.47226808319999986


==> error_models/measure_rate_so2_int.txt <==
rate	error
0.0	2.498001805406602e-16
0.004	0.008000000000000201
0.008	0.016000000000000028
0.012	0.024000000000000354
0.016	0.03200000000000018
0.02	0.04000000000000001
0.024	0.048000000000000084
0.028	0.056000000000000036
0.032	0.06399999999999999
0.036000000000000004	0.07200000000000006
0.04	0.08000000000000014
0.044	0.08799999999999997
0.048	0.09599999999999992
0.052000000000000005	0.10399999999999987
0.056	0.11199999999999995
0.06	0.12000000000000002


==> phase_diagram.txt <==
H1	H2	H3
0.0	4.0	0.0
0.0799918375675952	3.9196000408121616	0.0004081216202428331
0.15835118865421904	3.8400163248648096	0.0016324864809713325
0.2350780532598713	3.7612488521579435	0.0036730945821854847
0.3101724313845524	3.683297622691562	0.0065299459238853125
0.3836343230282624	3.6061626364656667	0.010203040506070805
0.455463728191001	3.5298438934802574	0.014692378328741967
0.5256606468727683	3.454341393735333	0.019997959391898794
0.5942250790735641	3.3796551372308943	0.026119783695541285
0.6611570247933887	3.305785123966942	0.03305785123966944
0.7264564840322416	3.232731353943475	0.04081216202428322
0.7901234567901234	3.1604938271604937	0.04938271604938271
0.8521579430670341	3.089072543617998	0.05876951331496787
0.9125599428629732	3.0184675033159887	0.06897255382103869
0.9713294561779411	2.9486787062544635	0.07999183756759518
1.0284664830119374	2.8797061524334255	0.09182736455463725
1.0839710233649629	2.8115498418528717	0.10447913478216514
1.1378430772370165	2.7442097745128047	0.11794714825017855
1.1900826446280992	2.6776859504132227	0.1322314049586777
1.2406897255382106	2.611978369554127	0.14733190490766251
1.2896643199673505	2.5470870319355168	0.163248648097133
1.337006427915519	2.483011937557392	0.17998163452708912
1.382716049382716	2.419753086419753	0.19753086419753085
1.4267931843689423	2.3573104785225993	0.21589633710845843
1.4692378328741964	2.295684113865932	0.23507805325987147
1.5100499948984798	2.2348739924497494	0.25507601265177027
1.5492296704417918	2.1748801142740537	0.27589021528415475
1.5867768595041323	2.115702479338843	0.29752066115702486
1.6226915620855016	2.057341087644118	0.3199673502703807
1.6569737781858995	1.9997959391898785	0.343230282624222
1.6896235078053259	1.9430670339761251	0.36730945821854916
1.7206407509437813	1.8871543720028567	0.39220487705336193
1.7500255076012652	1.832057953270074	0.4179165391286604
1.777777777777778	1.7777777777777777	0.44444444444444453
1.8038975614733193	1.7243138455259668	0.47178859300071435
1.828384858687889	1.6716661565146411	0.4999489847974698
1.8512396694214877	1.6198347107438016	0.5289256198347108
1.872461993674115	1.5688195082134477	0.5587184981124376
1.8920518314457708	1.5186205489235791	0.5893276196306501
1.9100091827364556	1.469237832874196	0.6207529843893481
1.9263340475461688	1.4206713600652991	0.652994592388532
1.9410264258749108	1.372921130496888	0.6860524436282014
1.9540863177226813	1.3259871441689621	0.7199265381083564
1.9655137230894808	1.2798694010815221	0.7546168758289972
1.9753086419753088	1.234567901234568	0.7901234567901235
1.9834710743801653	1.190082644628099	0.8264462809917357
1.9900010203040506	1.1464136312621156	0.8635853484338335
1.9948984797469647	1.1035608611366186	0.9015406591164169
1.9981634527089072	1.061524334251607	0.9403122130394859
1.9997959391898785	1.0203040506070806	0.9799000102030406
1.9997959391898785	0.9799000102030404	1.020304050607081
1.9981634527089072	0.9403122130394854	1.0615243342516074
1.9948984797469647	0.9015406591164165	1.103560861136619
1.9900010203040506	0.8635853484338333	1.146413631262116
1.9834710743801653	0.8264462809917352	1.1900826446280994
1.9753086419753085	0.7901234567901234	1.234567901234568
1.9655137230894806	0.7546168758289967	1.2798694010815228
1.9540863177226813	0.7199265381083562	1.3259871441689626
1.9410264258749108	0.6860524436282012	1.372921130496888
1.9263340475461685	0.6529945923885315	1.4206713600652998
1.9100091827364554	0.620752984389348	1.4692378328741966
1.8920518314457706	0.5893276196306497	1.5186205489235796
1.872461993674115	0.5587184981124373	1.5688195082134477
1.8512396694214874	0.5289256198347104	1.6198347107438023
1.8283848586878888	0.49994898479746946	1.6716661565146416
1.803897561473319	0.4717885930007142	1.7243138455259668
1.7777777777777777	0.44444444444444425	1.7777777777777781
1.7500255076012652	0.4179165391286603	1.8320579532700747
1.7206407509437809	0.39220487705336166	1.8871543720028574
1.6896235078053259	0.367309458218549	1.9430670339761251
1.656973778185899	0.3432302826242217	1.9997959391898792
1.6226915620855014	0.3199673502703804	2.0573410876441183
1.5867768595041323	0.29752066115702475	2.115702479338843
1.5492296704417914	0.27589021528415447	2.174880114274054
1.5100499948984796	0.25507601265177016	2.2348739924497503
1.469237832874196	0.23507805325987124	2.2956841138659327
1.4267931843689416	0.2158963371084582	2.3573104785226002
1.382716049382716	0.19753086419753085	2.419753086419753
1.3370064279155185	0.17998163452708893	2.4830119375573925
1.28966431996735	0.16324864809713288	2.5470870319355168
1.2406897255382099	0.14733190490766235	2.611978369554128
1.1900826446280988	0.1322314049586776	2.6776859504132235
1.137843077237016	0.1179471482501784	2.7442097745128056
1.0839710233649624	0.104479134782165	2.8115498418528726
1.0284664830119374	0.09182736455463725	2.8797061524334255
0.9713294561779404	0.07999183756759504	2.9486787062544644
0.9125599428629729	0.06897255382103862	3.0184675033159887
0.8521579430670334	0.058769513314967756	3.089072543617999
0.790123456790123	0.04938271604938266	3.160493827160494
0.7264564840322407	0.04081216202428314	3.232731353943476
0.661157024793388	0.03305785123966936	3.3057851239669427
0.5942250790735637	0.02611978369554125	3.379655137230895
0.5256606468727674	0.019997959391898728	3.454341393735334
0.45546372819100056	0.014692378328741939	3.5298438934802574
0.3836343230282615	0.010203040506070762	3.6061626364656676
0.31017243138455197	0.006529945923885294	3.683297622691563
0.2350780532598713	0.0036730945821854847	3.7612488521579435
0.15835118865421816	0.0016324864809713147	3.8400163248648105
0.07999183756759476	0.0004081216202428287	3.9196000408121625
0.0	0.0	4.0

